On the direct detection of multi-component dark matter: implications of the relic abundance

Recently we studied the direct detection of multi-component dark matter with arbitrary local energy densities. Although the generation of the dark matter relic abundance is model-dependent, and in principle could be only indirectly related to direct detection, it is interesting to consider the implications of the former on the latter. In this work we conduct an extended analysis to include constraints from two natural scenarios of dark matter genesis: asymmetric dark matter and thermal freeze-out. In the first (second) case, the dark matter number (energy) densities of the different components are expected to be similar. In the case of thermal freeze-out, we assume that the global energy density scales with the local one. In our numerical analysis we analyse the median sensitivity of direct detection experiments to discriminate a two-component scenario from a one-component one, and also the precision with which dark matter parameters can be extracted. We analyse these generic scenarios for both light and heavy mediators. We find that most scenarios have a relatively suppressed maximum median sensitivity compared to the previously studied general cases. We also find that the asymmetric scenario is more promising than the thermal freeze-out one.

==> README_figures.txt <==




figure files names shortened:


SI_eqNumDen_SCAN_Xe_and_Ge_SI_0.0_10.0_1.0_50.0_1.0_1.0_270.0_1.0_15000out_3_4_like2D.pdf
SI_eqNumDen_SCAN_Xe_and_Ge_SI_3_4_like2D.pdf


SI_eqNumDen_SCAN_Xe_and_Ge_SI_0.0_10.0_1.0_50.0_1.0_1.0_270.0_1.0_15000out_3_5_like2D.pdf
SI_eqNumDen_SCAN_Xe_and_Ge_SI_3_5_like2D.pdf


SI_eqNumDen_SCAN_Xe_and_Ge_SI_0.0_10.0_1.0_50.0_1.0_1.0_270.0_1.0_15000out_5_2_like2D.pdf
SI_eqNumDen_SCAN_Xe_and_Ge_SI_5_2_like2D.pdf



figures files names shortened:


SI_lightMed_SCAN_Xe_and_Ge_SI_0.0_10.0_1.0_50.0_1.0_0.0_270.0_1.0_15000out_3_4_like2D.pdf
SI_lightMed_SCAN_Xe_and_Ge_SI_3_4_like2D.pdf


SI_lightMed_SCAN_Xe_and_Ge_SI_0.0_10.0_1.0_50.0_1.0_0.0_270.0_1.0_15000out_3_5_like2D.pdf
SI_lightMed_SCAN_Xe_and_Ge_SI_3_5_like2D.pdf


SI_lightMed_SCAN_Xe_and_Ge_SI_0.0_10.0_1.0_50.0_1.0_0.0_270.0_1.0_15000out_5_2_like2D.pdf
SI_lightMed_SCAN_Xe_and_Ge_SI_5_2_like2D.pdf



figures files names shortened:

SI_locGlob_SCAN_Xe_and_Ge_SI_0.0_10.0_1.0_40.0_1.0_0.0_270.0_1.0_15000out_2_4_like2D.pdf
SI_locGlob_SCAN_Xe_and_Ge_SI_2_4_like2D.pdf


SI_locGlob_SCAN_Xe_and_Ge_SI_0.0_10.0_1.0_40.0_1.0_0.0_270.0_1.0_15000out_3_4_like2D.pdf
SI_locGlob_SCAN_Xe_and_Ge_SI_3_4_like2D.pdf


SI_locGlob_SCAN_Xe_and_Ge_SI_0.0_10.0_1.0_40.0_1.0_0.0_270.0_1.0_15000out_5_2_like2D.pdf
SI_locGlob_SCAN_Xe_and_Ge_SI_5_2_like2D.pdf



figures files names shortened:

SI_loclightMed_SCAN_Xe_and_Ge_SI_0.0_8.0_1.0_20.0_1.0_1.0_270.0_1.0_15000out_3_4_like2D.pdf
SI_loclightMed_SCAN_Xe_and_Ge_SI_3_4_like2D.pdf


SI_loclightMed_SCAN_Xe_and_Ge_SI_0.0_8.0_1.0_20.0_1.0_1.0_270.0_1.0_15000out_5_2_like2D.pdf
SI_loclightMed_SCAN_Xe_and_Ge_SI_5_2_like2D.pdf


SI_loclightMed_SCAN_Xe_and_Ge_SI_0.0_8.0_1.0_20.0_1.0_1.0_270.0_1.0_15000out_6_2_like2D.pdf
SI_loclightMed_SCAN_Xe_and_Ge_SI_6_2_like2D.pdf


============================================================================================


==> figures/parameter_estimation/eqNumDen/README.txt <==


figure names shortened:


SI_eqNumDen_SCAN_Xe_and_Ge_SI_0.0_10.0_1.0_50.0_1.0_1.0_270.0_1.0_15000out_3_4_like2D.pdf
SI_eqNumDen_SCAN_Xe_and_Ge_SI_3_4_like2D.pdf



SI_eqNumDen_SCAN_Xe_and_Ge_SI_0.0_10.0_1.0_50.0_1.0_1.0_270.0_1.0_15000out_3_5_like2D.pdf
SI_eqNumDen_SCAN_Xe_and_Ge_SI_3_5_like2D.pdf


SI_eqNumDen_SCAN_Xe_and_Ge_SI_0.0_10.0_1.0_50.0_1.0_1.0_270.0_1.0_15000out_5_2_like2D.pdf
SI_eqNumDen_SCAN_Xe_and_Ge_SI_5_2_like2D.pdf



==> figures/parameter_estimation/light_med/README.txt <==

figures names shortened


SI_lightMed_SCAN_Xe_and_Ge_SI_0.0_10.0_1.0_50.0_1.0_0.0_270.0_1.0_15000out_3_4_like2D.pdf
SI_lightMed_SCAN_Xe_and_Ge_SI_3_4_like2D.pdf



SI_lightMed_SCAN_Xe_and_Ge_SI_0.0_10.0_1.0_50.0_1.0_0.0_270.0_1.0_15000out_3_5_like2D.pdf
SI_lightMed_SCAN_Xe_and_Ge_SI_3_5_like2D.pdf


SI_lightMed_SCAN_Xe_and_Ge_SI_0.0_10.0_1.0_50.0_1.0_0.0_270.0_1.0_15000out_5_2_like2D.pdf
SI_lightMed_SCAN_Xe_and_Ge_SI_5_2_like2D.pdf


==> figures/parameter_estimation/local_global/README.txt <==


figures names shortened

SI_locGlob_SCAN_Xe_and_Ge_SI_0.0_10.0_1.0_40.0_1.0_0.0_270.0_1.0_15000out_2_4_like2D.pdf
SI_locGlob_SCAN_Xe_and_Ge_SI_2_4_like2D.pdf


SI_locGlob_SCAN_Xe_and_Ge_SI_0.0_10.0_1.0_40.0_1.0_0.0_270.0_1.0_15000out_3_4_like2D.pdf
SI_locGlob_SCAN_Xe_and_Ge_SI_3_4_like2D.pdf


SI_locGlob_SCAN_Xe_and_Ge_SI_0.0_10.0_1.0_40.0_1.0_0.0_270.0_1.0_15000out_5_2_like2D.pdf
SI_locGlob_SCAN_Xe_and_Ge_SI_5_2_like2D.pdf



==> figures/parameter_estimation/loclight_med/README.txt <==


figure files names shortened:


SI_loclightMed_SCAN_Xe_and_Ge_SI_0.0_8.0_1.0_20.0_1.0_1.0_270.0_1.0_15000out_3_4_like2D.pdf
SI_loclightMed_SCAN_Xe_and_Ge_SI_3_4_like2D.pdf



SI_loclightMed_SCAN_Xe_and_Ge_SI_0.0_8.0_1.0_20.0_1.0_1.0_270.0_1.0_15000out_5_2_like2D.pdf
SI_loclightMed_SCAN_Xe_and_Ge_SI_5_2_like2D.pdf


SI_loclightMed_SCAN_Xe_and_Ge_SI_0.0_8.0_1.0_20.0_1.0_1.0_270.0_1.0_15000out_6_2_like2D.pdf
SI_loclightMed_SCAN_Xe_and_Ge_SI_6_2_like2D.pdf

